Semileptonic decays in the limit of a heavy daughter quark

The rate of the semileptonic decay b to c l v is calculated with order alphas^2 accuracy, as an expansion around the limit of equal masses of the b and c quarks. Recent results obtained around the limit of the c-quark much lighter than b are confirmed. Details of the new expansion method are described.

==> results.txt <==

*** results for X_2, notation as in the paper

*** z3 = Zeta(3)
*** ln2 = ln(2)
*** [ln2d] = ln(2 delta)


   XF =
       + d^5 * (  - 46/5 + 48/5*z3 + 32/5*Pi^2 - 32/5*Pi^2*ln2 )

       + d^6 * ( 69/5 - 72/5*z3 - 48/5*Pi^2 + 48/5*Pi^2*ln2 )

       + d^7 * ( 39329/3675 + 248/35*z3 + 3044/945*Pi^2 - 496/105*Pi^2*ln2 - 
         352/105*[ln2d] )

       + d^8 * (  - 34277/3675 - 8/7*z3 - 2/189*Pi^2 + 16/21*Pi^2*ln2 + 176/
         105*[ln2d] )

       + d^9 * ( 3860559631/450084600 + 59/105*z3 - 77/486*Pi^2 - 118/315*Pi^2
         *ln2 - 821944/178605*[ln2d] + 640/567*[ln2d]^2 )

       + d^10 * ( 1663522831/900169200 + 59/210*z3 - 77/972*Pi^2 - 59/315*Pi^2
         *ln2 - 209372/178605*[ln2d] + 320/567*[ln2d]^2 )

       + d^11 * ( 1003573027861/453835305000 + 239/1155*z3 - 160793/1871100*
         Pi^2 - 478/3465*Pi^2*ln2 - 4234786/3274425*[ln2d] + 512/945*[ln2d]^2
          )

       + d^12 * ( 11734387001723/5446023660000 + 157/924*z3 - 167077/1871100*
         Pi^2 - 157/1386*Pi^2*ln2 - 12596567/9823275*[ln2d] + 1504/2835*
         [ln2d]^2 );

   XA =
       + d^5 * (  - 286/15 - 24/5*z3 - 8/5*Pi^2 + 16/5*Pi^2*ln2 )

       + d^6 * ( 99/5 + 36/5*z3 + 12/5*Pi^2 - 24/5*Pi^2*ln2 )

       + d^7 * (  - 99547507/1157625 + 132/35*z3 + 62206/33075*Pi^2 + 248/105*
         Pi^2*ln2 + 1333376/33075*[ln2d] - 256/315*[ln2d]*Pi^2 - 1408/315*
         [ln2d]^2 )

       + d^8 * ( 20568622/385875 - 108/35*z3 - 57773/33075*Pi^2 - 8/21*Pi^2*
         ln2 - 666688/33075*[ln2d] + 128/315*[ln2d]*Pi^2 + 704/315*[ln2d]^2 )

       + d^9 * (  - 750804877/83349000 + 23/70*z3 + 381323/1190700*Pi^2 + 59/
         315*Pi^2*ln2 + 123248/33075*[ln2d] - 64/945*[ln2d]*Pi^2 - 352/945*
         [ln2d]^2 )

       + d^10 * (  - 462489857/166698000 + 23/140*z3 + 220043/2381400*Pi^2 + 
         59/630*Pi^2*ln2 + 61624/33075*[ln2d] - 32/945*[ln2d]*Pi^2 - 176/945*
         [ln2d]^2 )

       + d^11 * (  - 21281502607/9261945000 + 123/770*z3 + 7361107/96049800*
         Pi^2 + 239/3465*Pi^2*ln2 + 5498308/3274425*[ln2d] - 304/10395*[ln2d]*
         Pi^2 - 152/945*[ln2d]^2 );

   Xl =
       + d^5 * ( 56/15 )

       + d^6 * (  - 12/5 )

       + d^7 * ( 25577548/1157625 - 512/945*Pi^2 - 417664/33075*[ln2d] + 512/
         315*[ln2d]^2 )

       + d^8 * (  - 16877824/1157625 + 256/945*Pi^2 + 208832/33075*[ln2d] - 
         256/315*[ln2d]^2 )

       + d^9 * ( 388467053/187535250 - 128/2835*Pi^2 - 349088/297675*[ln2d] + 
         128/945*[ln2d]^2 )

       + d^10 * ( 218514473/375070500 - 64/2835*Pi^2 - 174544/297675*[ln2d] + 
         64/945*[ln2d]^2 )

       + d^11 * ( 18247556543/35658488250 - 608/31185*Pi^2 - 19220056/36018675
         *[ln2d] + 608/10395*[ln2d]^2 )

       + d^12 * ( 491546826713/998437671000 - 16/891*Pi^2 - 18270172/36018675*
         [ln2d] + 16/297*[ln2d]^2 )

       + d^13 * ( 3361434830933/7121972607750 - 88/5265*Pi^2 - 1818646/3764475
         *[ln2d] + 88/1755*[ln2d]^2 )

       + d^14 * ( 493896496003601/1096783781593500 - 6332/405405*Pi^2 - 
         133364431/289864575*[ln2d] + 6332/135135*[ln2d]^2 )

       + d^15 * ( 627231045106189/1462378375458000 - 848/57915*Pi^2 - 
         5338491967/12174312150*[ln2d] + 848/19305*[ln2d]^2 );

   Xc =
       + d^5 * ( 184/3 - 32/5*Pi^2 )

       + d^6 * (  - 828/5 + 88/5*Pi^2 )

       + d^7 * ( 108580/567 - 18968/945*Pi^2 )

       + d^8 * (  - 9271088/99225 + 1922/189*Pi^2 - 1024/315*[ln2d] )

       + d^9 * (  - 124063/17010 + 1618/2835*Pi^2 )

       + d^10 * ( 12027229/396900 - 17147/5670*Pi^2 - 512/945*[ln2d] )

       + d^11 * (  - 115761743/10914750 + 69857/62370*Pi^2 - 512/945*[ln2d] )

       + d^12 * ( 8285545/4939704 - 31873/249480*Pi^2 - 80896/155925*[ln2d] )

       + d^13 * ( 284868329/668918250 - 175/46332*Pi^2 - 77312/155925*[ln2d] )

       + d^14 * ( 342856753529/852201850500 - 25073/6486480*Pi^2 - 6735488/
         14189175*[ln2d] )

       + d^15 * ( 242318342197/639151387875 - 4813/1297296*Pi^2 - 6461824/
         14189175*[ln2d] );

   Xb =
       + d^5 * ( 184/3 - 32/5*Pi^2 )

       + d^6 * (  - 12 + 8/5*Pi^2 )

       + d^7 * ( 107444/2835 - 3848/945*Pi^2 )

       + d^8 * ( 37136/2835 - 1226/945*Pi^2 )

       + d^9 * (  - 19283/3402 + 1618/2835*Pi^2 )

       + d^10 * (  - 6032591/170100 + 20383/5670*Pi^2 )

       + d^11 * (  - 2500805389/32744250 + 482687/62370*Pi^2 )

       + d^12 * (  - 75439453/582120 + 655189/49896*Pi^2 )

       + d^13 * (  - 250746622601/1277025750 + 4608847/231660*Pi^2 )

       + d^14 * (  - 4967902306483/17878360500 + 182623657/6486480*Pi^2 )

       + d^15 * (  - 1230391313243/3277699425 + 49341749/1297296*Pi^2 );


